A unified model for the evolution of cataclysmic variables

We give an updated version of the analytical equation of state used in the Cambridge stellar evolution code (STARS) as a free to use open-source package that we have used to model cool white dwarfs down to temperatures $\log_{10}(T_\mathrm{eff}/\mathrm{K})\:=\;3$. With this update in the STARS code we model the secular evolution of cataclysmic variable (CV) stars using a double dynamo model wherein there is an interplay between two $\alpha-\Omega$ dynamos, one in the convective envelope and the other at the boundary of a slowly rotating shrinking radiative core and the growing convective envelope. We confirm that this model provides a physical formalism for the interrupted magnetic braking paradigm. In addition, our model also provides a mechanism for extra angular momentum loss below the period gap. We construct the relative probability distribution of orbital periods $P_\mathrm{orb}$ using the {mass} distribution of white dwarfs in cataclysmic variables and find that our model excellently reproduces the period gap and the observed period minimum spike in CV distribution. We also compare the evolutionary trajectories from our model with those of other empirical models and find agreement between the two. We also report good agreement between our modelled systems and observational data.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
